First measurements of deuteron production spectra in p+p collisions at beam momentum of 158 GeV/c at NA61/SHINE

The NA61/SHINE spectrometer at the CERN Super Proton Synchrotron (SPS) scans particle production in collisions of nuclei with various sizes at a set of energies covering the SPS energy range towards various physics goals. This paper presents the first differential production measurements of deuterons at energies relevant for cosmic-ray studies, produced in inelastic p+p interactions at incident projectile momentum of 158 GeV/c ($\sqrt{s}$ = 17.3 GeV). The double-differential spectra are presented as functions of rapidity and transverse momentum and are compared to predictions of the thermal and coalescence models. These measurements are essential for improving our understanding of cosmic (anti)nuclei production, as detecting cosmic antinuclei can be a breakthrough approach to identifying dark matter. The primary source of cosmic antinuclei background is interactions between cosmic-ray protons and interstellar hydrogen gas. Gaining a deeper insight into the deuteron production mechanism in p+p interactions is an essential first step in modeling cosmic antinuclei production.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

